Learning from, Understanding, and Supporting DevOps Artifacts for Docker

With the growing use of DevOps tools and frameworks, there is an increased need for tools and techniques that support more than code. The current state-of-the-art in static developer assistance for tools like Docker is limited to shallow syntactic validation. We identify three core challenges in the realm of learning from, understanding, and supporting developers writing DevOps artifacts: (i) nested languages in DevOps artifacts, (ii) rule mining, and (iii) the lack of semantic rule-based analysis. To address these challenges we introduce a toolset, binnacle, that enabled us to ingest 900,000 GitHub repositories. Focusing on Docker, we extracted approximately 178,000 unique Dockerfiles, and also identified a Gold Set of Dockerfiles written by Docker experts. We addressed challenge (i) by reducing the number of effectively uninterpretable nodes in our ASTs by over 80% via a technique we call phased parsing. To address challenge (ii), we introduced a novel rule-mining technique capable of recovering two-thirds of the rules in a benchmark we curated. Through this automated mining, we were able to recover 16 new rules that were not found during manual rule collection. To address challenge (iii), we manually collected a set of rules for Dockerfiles from commits to the files in the Gold Set. These rules encapsulate best practices, avoid docker build failures, and improve image size and build latency. We created an analyzer that used these rules, and found that, on average, Dockerfiles on GitHub violated the rules five times more frequently than the Dockerfiles in our Gold Set. We also found that industrial Dockerfiles fared no better than those sourced from GitHub. The learned rules and analyzer in binnacle can be used to aid developers in the IDE when creating Dockerfiles, and in a post-hoc fashion to identify issues in, and to improve, existing Dockerfiles.

==> fig/data/eu-metric-1.tsv <==
X	Density
0	0.21747585
5	0.07502298
10	0.17472486
15	0.12971555
20	0.08873535
25	0.08972721
30	0.06358012
35	0.02989599
40	0.03656445
45	0.01811131
50	0.03014256
55	0.01181270
60	0.01230583
65	0.00860736
70	0.00444938
75	0.00401789
80	0.00295878
85	0.00131688
90	0.00047071
95	0.00036424


==> fig/data/eu-metric-2.tsv <==
X	Density
0	0.20866676
5	0.02929639
10	0.05311793
15	0.04045346
20	0.04534553
25	0.06330554
30	0.06836012
35	0.07623338
40	0.07322978
45	0.03899088
50	0.07966848
55	0.03877793
60	0.08610719
65	0.03797660
70	0.01826822
75	0.01766301
80	0.01760698
85	0.00430928
90	0.00210141
95	0.00052115


==> fig/data/eu-metric-3.tsv <==
X	Density
0	0.65365476
1	0.00583350
2	0.01832986
3	0.02373187
4	0.02772734
5	0.03482729
6	0.02334521
7	0.03152669
8	0.02383834
9	0.01631251
10	0.01720351
11	0.01681124
12	0.01494520
13	0.01059669
14	0.01143725
15	0.00767713
16	0.01024365
17	0.00388340
18	0.00539081
19	0.00211822
20	0.00670208
21	0.00261695
22	0.00351915
23	0.00228633
24	0.00085177
25	0.00562056
26	0.00141214
27	0.00130007
28	0.00184363
29	0.00063883
30	0.00131128
31	0.00068926
32	0.00024656
33	0.00285791
34	0.00023536
35	0.00044270
36	0.00061641
37	0.00070047
38	0.00051554
39	0.00009526
40	0.00083496
41	0.00031381
42	0.00042028
43	0.00014009
44	0.00026898
45	0.00021855
46	0.00034743
47	0.00026898
48	0.00004483
49	0.00000560
50	0.00123282
51	0.00003923
52	0.00007285
53	0.00012889
54	0.00007845
55	0.00015130
56	0.00002241
57	0.00017932
58	0.00011768
59	0.00003362
60	0.00024656
61	0.00003923
62	0.00005604
63	0.00006164
64	0.00010087
65	0.00004483
66	0.00019613
67	0.00001121
68	0.00001681
69	0.00001121
70	0.00003362
71	0.00005043
72	0.00005043
73	0.00002241
74	0.00000000
75	0.00003923
76	0.00000560
77	0.00001121
78	0.00002241
79	0.00001121
80	0.00003362
81	0.00000560
82	0.00000560
83	0.00000560
84	0.00000560
85	0.00001121
86	0.00000000
87	0.00001121
88	0.00000560
89	0.00000000
90	0.00000560
91	0.00000000
92	0.00000000
93	0.00000000
94	0.00000560
95	0.00000000
96	0.00000560
97	0.00000560
98	0.00000000
99	0.00000560


==> fig/data/eu-metric-3b.tsv <==
X	Density
0	0.65365476

